Machine Learning Methods for Histopathological Image Analysis: A Review

Histopathological images (HIs) are the gold standard for evaluating some types of tumors for cancer diagnosis. The analysis of such images is not only time and resource consuming, but also very challenging even for experienced pathologists, resulting in inter- and intra-observer disagreements. One of the ways of accelerating such an analysis is to use computer-aided diagnosis (CAD) systems. In this paper, we present a review on machine learning methods for histopathological image analysis, including shallow and deep learning methods. We also cover the most common tasks in HI analysis, such as segmentation and feature extraction. In addition, we present a list of publicly available and private datasets that have been used in HI research.

==> Figures/100x.csv <==
""	"Filter"	"No filter"
100	91.0	90.3
200	90.6	90.0
400	90.1	89.8
600	89.8	89.7


==> Figures/200x.csv <==
""	"Filter"	"No filter"
100	89.7	88.6
200	89.7	89.1
400	89.7	89.1
600	89.7	89.1


==> Figures/400x.csv <==
""	"Filter"	"No filter"
100	86.7	85.7
200	86.9	85.4
400	87.1	85.3
600	86.9	85.6


==> Figures/40x.csv <==
" "	"Filter"	"No filter"
100	89.9	88.5
200	88.7	89.0
400	89.6	89.2
600	89.5	89.3


==> Figures/data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1


==> ML Methods for HI Analysis/Figures/100x.csv <==
""	"Filter"	"No filter"
100	91.0	90.3
200	90.6	90.0
400	90.1	89.8
600	89.8	89.7


==> ML Methods for HI Analysis/Figures/200x.csv <==
""	"Filter"	"No filter"
100	89.7	88.6
200	89.7	89.1
400	89.7	89.1
600	89.7	89.1


==> ML Methods for HI Analysis/Figures/400x.csv <==
""	"Filter"	"No filter"
100	86.7	85.7
200	86.9	85.4
400	87.1	85.3
600	86.9	85.6


==> ML Methods for HI Analysis/Figures/40x.csv <==
" "	"Filter"	"No filter"
100	89.9	88.5
200	88.7	89.0
400	89.6	89.2
600	89.5	89.3


==> ML Methods for HI Analysis/Figures/data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1


==> ML Methods for HI Analysis/data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1


==> data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1

